End-to-end representation learning for Correlation Filter based tracking

The Correlation Filter is an algorithm that trains a linear template to discriminate between images and their translations. It is well suited to object tracking because its formulation in the Fourier domain provides a fast solution, enabling the detector to be re-trained once per frame. Previous works that use the Correlation Filter, however, have adopted features that were either manually designed or trained for a different task. This work is the first to overcome this limitation by interpreting the Correlation Filter learner, which has a closed-form solution, as a differentiable layer in a deep neural network. This enables learning deep features that are tightly coupled to the Correlation Filter. Experiments illustrate that our method has the important practical benefit of allowing lightweight architectures to achieve state-of-the-art performance at high framerates.

==> figures/camera_ready/allconv_curves.tsv <==
# threshold	xc1	xc2	xc3	xc4	xc5	cf1	cf2	cf3	cf4	cf5	xc1-zLR0	xc2-zLR0	xc3-zLR0	xc5-zLR0	cf1-zLR0	cf2-zLR0	cf3-zLR0	cf5-zLR0
0.05	0.5575	0.6735	0.7283	0.7438	0.7431	0.7076	0.7503	0.741	0.7536	0.7553	0.5349	0.6462	0.6836	0.6995	0.6715	0.7023	0.6805	0.6948
0.1	0.5479	0.6648	0.7217	0.7373	0.7373	0.7002	0.7441	0.7366	0.7484	0.7503	0.5265	0.6376	0.6771	0.6919	0.664	0.6959	0.6745	0.6884
0.15	0.538	0.6568	0.7132	0.7283	0.7317	0.6937	0.7357	0.7282	0.7397	0.742	0.5178	0.6278	0.6689	0.6839	0.6573	0.6873	0.6654	0.6798
0.2	0.525	0.6463	0.702	0.718	0.7238	0.6845	0.7273	0.7191	0.7299	0.7306	0.5066	0.6169	0.6581	0.6741	0.6456	0.6759	0.6549	0.668
0.25	0.5084	0.6329	0.6895	0.7054	0.7095	0.6707	0.7169	0.7073	0.7161	0.7151	0.4941	0.6049	0.6455	0.6632	0.631	0.6622	0.6432	0.6548
0.3	0.4896	0.6179	0.6748	0.6895	0.695	0.6523	0.703	0.6919	0.6987	0.6966	0.4803	0.5909	0.6326	0.6513	0.6164	0.6479	0.628	0.6387
0.35	0.4708	0.5996	0.6564	0.6682	0.6768	0.6354	0.685	0.6716	0.6778	0.6749	0.4647	0.5724	0.6149	0.6345	0.5995	0.6299	0.61	0.6192
0.4	0.4495	0.5774	0.6316	0.6411	0.6512	0.6101	0.6603	0.6484	0.6503	0.6502	0.4436	0.5498	0.593	0.6117	0.5772	0.6083	0.5869	0.5958
0.45	0.4264	0.5458	0.5983	0.6039	0.617	0.5785	0.6282	0.6154	0.6149	0.6158	0.4207	0.5182	0.5606	0.5791	0.5464	0.576	0.5567	0.562
0.5	0.3985	0.5113	0.5577	0.5593	0.5736	0.5401	0.5861	0.5747	0.5718	0.5742	0.3909	0.4829	0.522	0.5411	0.506	0.541	0.5212	0.5249
0.55	0.3663	0.4677	0.5059	0.5076	0.5202	0.4906	0.5332	0.5249	0.5187	0.5236	0.3558	0.4417	0.4787	0.4961	0.4624	0.4988	0.4761	0.48
0.6	0.3265	0.4188	0.4492	0.451	0.4621	0.4365	0.4759	0.4678	0.4628	0.4671	0.3162	0.3952	0.4292	0.4452	0.4162	0.4503	0.4294	0.4301
0.65	0.2823	0.3628	0.3878	0.3914	0.3985	0.3774	0.4123	0.4013	0.3994	0.4048	0.2751	0.3412	0.3726	0.3897	0.3668	0.3951	0.375	0.3753
0.7	0.2314	0.2972	0.3168	0.3205	0.3231	0.3111	0.3388	0.3239	0.326	0.329	0.2296	0.279	0.3074	0.3222	0.3067	0.3286	0.3091	0.3104
0.75	0.1775	0.2232	0.2389	0.2412	0.2381	0.2321	0.256	0.2391	0.2438	0.2467	0.1784	0.2142	0.2351	0.2449	0.2324	0.2472	0.2372	0.2359
0.8	0.1192	0.1494	0.1616	0.1601	0.1558	0.1537	0.1694	0.1583	0.1626	0.1643	0.1236	0.1486	0.1623	0.1643	0.1548	0.1648	0.1612	0.1596
0.85	0.0677	0.0843	0.0897	0.0876	0.0861	0.084	0.0892	0.0845	0.0862	0.09	0.0716	0.0855	0.0907	0.0925	0.0858	0.0882	0.0882	0.0898
0.9	0.0274	0.0337	0.0352	0.0357	0.034	0.0318	0.0349	0.0341	0.0337	0.0354	0.03	0.036	0.0367	0.0378	0.0342	0.0351	0.0354	0.0357
0.95	0.0076	0.008	0.0084	0.0085	0.0081	0.0078	0.0089	0.0082	0.0084	0.0085	0.0078	0.0086	0.0089	0.0086	0.0082	0.0091	0.0086	0.0084
1	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025

==> figures/camera_ready/cfconst_expm.tsv <==
#depth	cfconst mean overlap	cfconst std	cf mean overlap (55:5:100)	cf std
1	34.0782	0.1327	44.93	0.2626
2	41.0743	0.2908	48.295	0.2456
3	43.7751	0.3052	47.3753	0.2493
4	42.6034	0.2965	47.7363	0.2833
5	40.8304	0.3714	47.8931	0.2553

==> figures/camera_ready/hist.tsv <==
#cf1-overlap	cf1-density	cf2-overlap	cf2-density	cf5-overlap	cf5-density	xc5-overlap	xc5-density	xc3incf3-overlap	xc3incf3-density
40.8061	0.6667	43.0663	0.3333	42.2621	1	45.3014	0.3333	44.2034	1.3793
41.1728	1.3333	43.4826	2.3333	42.6644	0.3333	45.5516	1	44.5674	2.4138
41.5395	0.6667	43.899	1	43.0666	0.3333	45.8017	0	44.9313	2.4138
41.9061	3	44.3154	0.3333	43.4689	1	46.0519	1	45.2953	3.7931
42.2728	2	44.7317	2.6667	43.8711	0.3333	46.3021	0.6667	45.6593	2.7586
42.6395	1.3333	45.1481	3	44.2733	1.6667	46.5523	2	46.0232	2.4138
43.0061	2.6667	45.5645	1	44.6756	1.6667	46.8024	3.6667	46.3872	3.1034
43.3728	2	45.9808	3	45.0778	3.3333	47.0526	4.6667	46.7512	6.5517
43.7395	2.6667	46.3972	5.3333	45.4801	5.3333	47.3028	10.6667	47.1151	8.6207
44.1062	7	46.8135	6.6667	45.8823	5.3333	47.553	15	47.4791	10.3448
44.4728	6.6667	47.2299	5.6667	46.2846	8.6667	47.8031	17.3333	47.8431	8.9655
44.8395	11.3333	47.6463	5.3333	46.6868	11.6667	48.0533	13	48.207	13.1034
45.2062	20	48.0626	13	47.089	15	48.3035	14.6667	48.571	12.4138
45.5728	23.6667	48.479	17.3333	47.4913	18.3333	48.5537	10.3333	48.935	11.0345
45.9395	12.6667	48.8954	24.3333	47.8935	15.3333	48.8038	4.3333	49.2989	5.5172
46.3062	2.3333	49.3117	8.6667	48.2958	10.6667	49.054	1.3333	49.6629	5.1724

==> figures/camera_ready/main_expm.tsv <==
#depth	xc mean overlap (55:5:100)	xc std	cf mean overlap (55:5:100)	cf std
1	34.2247	0.4356	44.93	0.2626
2	42.7293	0.3017	48.295	0.2456
3	46.3089	0.2987	47.3753	0.2493
4	46.9929	0.277	47.7363	0.2833
5	47.4212	0.4078	47.8931	0.2553


==> figures/camera_ready/notes_todo.txt <==
* curves plot: prob better use conv2 instead of conv3, zLR=0 expm for
  xc2 is finishing in local
* CFconst: check 4 and 5
* CFconst 5 goes much worse after e20, what to do?
* speed: 2xstd w/ horizontal bars look bad, too wide
* speed: exclude xc1 to avoid that empty space?
* speed: use labels on plot with "X layers", otherwise difficult to
  read


==> figures/camera_ready/speed.tsv <==
#depth	xc-overlap	xc-overlap-std	cf-overlap	cf-overlap-std	xc-speed	xc-speed-std	cf-speed	cf-speed-std
1	34.2247	0.4356	44.93	0.2626	101.6284	12.2944	82.5658	8.7273
2	42.7293	0.3017	48.295	0.2456	91.6318	9.1565	75.3763	8.0127
3	46.3089	0.2987	47.3753	0.2493	77.9209	7.1747	66.6162	6.3135
4	46.9929	0.277	47.7363	0.2833	61.7928	4.4729	51.5149	3.6167
5	47.4212	0.4078	47.8931	0.2553	52.3799	3.549	43.3764	2.922


==> figures/camera_ready/trans_expm.tsv <==
#depth	xc-on-cf mean overlap (55:5:100)	xc-on-cf std	cf mean overlap (55:5:100)	cf std	imgnet
1	40.4188	0.359	44.93	0.2626	41.3859
2	46.0478	0.3607	48.295	0.2456	42.8497
3	48.2561	0.3314	47.3753	0.2493	43.1116
4	48.0996	0.3209	47.7363	0.2833	36.148
5	47.9546	0.2165	47.8931	0.2553	31.1205

==> figures/cf_const.tsv <==
#				lr = 0				lr = 0.01			
#Dir	Host	Layer		TRE distance		TRE overlap		TRE distance		TRE overlap	
2016-11-12-const-cf-relu1	saturninus	relu1	1	55.4	1.5	33.7	1.2	54.7	1.3	34.1	1.2
2016-11-12-const-cf-relu2	torrnode3	relu2	2	58.5	1.1	31.5	0.8	58.1	0.6	31.3	0.6
2016-11-12-const-cf-relu3	saturninus	relu3	3	55.1	0.8	33.8	0.6	53.3	0.8	34.4	0.4
2016-11-13-const-cf-relu4	saturninus	relu4	4	55.0	0.4	33.6	0.3	54.3	1.0	33.7	0.7
2016-11-13-const-cf-relu5	torrnode3	relu5	5	55.4	0.6	33.8	0.5	54.2	1.5	34.1	1.0


==> figures/main_expm.tsv <==
#	cf								xc						
#	dist zLR=0	dist zLR=0.01	iou zLR=0	iou zLR=0.01	best	var best	std best		dist zLR=0	dist zLR=0.01	iou zLR=0	iou zLR=0.01	best	var best	std best
conv0	0	0	0	0	30.2838	''	''		0	0	0	0	11.1164		
conv1	53.68	50.45	35.56	37.29	37.29	0.31	0.557		65.54	66.25	26.77	25.42	26.77	0.214	0.463
conv2	53.28	50.61	35.37	35.98	35.98	0.11	0.332		64.94	64.76	27.39	27.3	27.39	0.227	0.476
conv3	52.82	50.36	35.16	35.86	35.86	0.252	0.502		60.25	57.28	31.35	32.5	32.5	0.32	0.566
conv4	52.55	51.05	35.17	35.52	35.52	0.266	0.516		57.17	55.04	33.22	34.45	34.45	0.9265	0.963
conv5	53.25	49.86	34.67	36.3	36.3	0.785	0.886		54.39	52.83	35.14	35.63	35.63	0.463	0.680


==> figures/pretrain.tsv <==
#				lr = 0		lr = 0.01	
#Dir	Host	Name	Layer	TRE distance	TRE overlap	TRE distance	TRE overlap
2016-11-13-alex-pre	saturninus	relu1	1	61.0	29.0	57.9	30.6
2016-11-13-alex-pre	saturninus	relu2	2	60.4	29.2	56.7	30.8
2016-11-13-alex-pre	saturninus	relu3	3	60.7	27.7	57.8	28.4
2016-11-13-alex-pre	saturninus	relu4	4	69.7	20.7	68.0	20.7
2016-11-13-alex-pre	saturninus	relu5	5	73.0	18.5	72.6	18.1


==> figures/xc_in_cf.tsv <==
#xc in cf					
#dist zLR=0	dist zLR=0.01	iou zLR=0	iou zLR=0.01	var best	std best
60.96	59.65	29.5	30.64	0.452	0.672
56	52.73	32.7	34.04	0.137	0.370
58.12	53.73	31.95	33.39	0.828	0.910
57.09	52.84	32.21	33.12	0.918	0.958
57.2	52.98	31.65	32.93	0.32	0.566

